Radial pulsations of gravitationally decoupled anisotropic self-bound stars with a generalized linear equation of state

We construct anisotropic self-bound stellar configurations through gravitational decoupling in the minimal geometric deformation framework and investigate their stability against linear radial perturbations. Retaining the Tolman IV temporal potential, we impose the generalized linear equation of state $P_r=\eta(\rho-\rho_s)$ on the complete matter distribution. Central regularity and Schwarzschild matching determine the radial geometry and relate the surface density to the compactness and stellar radius. Closed-form solutions are obtained for $\eta=1,1/2,1/3,1/4$, including the MIT bag radial relation when $\eta=1/3$ and $\rho_s=4B$. Since the equilibrium anisotropy does not determine its dynamical response, we introduce two material prescriptions that preserve either the anisotropy of each fluid layer or its ratio to $\rho+P_r$. Including metric perturbations, we compute the fundamental mode and three overtones for twelve equilibrium configurations under both prescriptions. All 24 background response combinations have positive fundamental squared frequencies, establishing linear radial stability within the adopted closures. The fundamental eigenvalue decreases with compactness within each sampled family, while changing the anisotropic response produces shifts whose direction depends on the background. Tangential tensions in several configurations and the failed tangential profile diagnostic of the maximally stiff family limit their physical interpretation. These results provide analytically tractable self-bound backgrounds and demonstrate that identical equilibrium configurations can support distinct radial spectra depending on their anisotropic material response.

==> respaldo_antes_correccion_20260929.txt <==
\begin{filecontents*}{example.eps}
%!PS-Adobe-3.0 EPSF-3.0
%%BoundingBox: 19 19 221 221
%%CreationDate: Mon Sep 29 1997
%%Creator: programmed by hand (JK)
%%EndComments
gsave
newpath
  20 20 moveto
  20 220 lineto
  220 220 lineto
  220 20 lineto
closepath
2 setlinewidth
gsave
  .4 setgray fill
grestore
stroke
grestore
\end{filecontents*}
%
\RequirePackage{fix-cm}
%
\documentclass[twocolumn,epjc3]{svjour3}  
%
\smartqed  % flush right qed marks, e.g. at end of proof
%
\RequirePackage{graphicx}
%
% \RequirePackage{mathptmx}      % use Times fonts if available on your TeX system
%
% insert here the call for the packages your document requires
%\RequirePackage{latexsym}
%\RequirePackage[numbers,sort&compress]{natbib}
%\RequirePackage[colorlinks,citecolor=blue,urlcolor=blue,linkcolor=blue]{hyperref}
% etc.
%
% please place your own definitions here and don't use \def but
% \newcommand{}{}
%
\journalname{Eur. Phys. J. C}
%
\usepackage{cite} %A: para contraer referencias
\usepackage{amsmath}%A
\usepackage{hyperref}
\usepackage{cite}%A
\usepackage{amsmath,amssymb}%A
\usepackage{color}%A
\usepackage{xcolor}
\usepackage{graphicx}
%\usepackage{caption}
%\usepackage{subcaption} % for subfigure environment
%\usepackage{subfigure}
\usepackage{float}
\usepackage{booktabs}
\usepackage{array}
\usepackage{xcolor}
\DeclareMathOperator{\sech}{sech}
\begin{document}
\sloppy
\title{Radial pulsations of gravitationally decoupled anisotropic self-bound stars with a generalized linear equation of state}
%\subtitle{Do you have a subtitle?\\ If so, write it here}

%\titlerunning{Short form of title}        % if too long for running head

\author{D. Santana
\thanksref{e3,addr3} 
        \and
        C. Usca\thanksref{e4,addr3} 
        \and
       % J. Andrade\thanksref{e7,addr3}
        %\and
        %G. Torres 
        %\thanksref{e5,addr3}
        %\and
        %Tayyab Naseer 
        %\thanksref{e1,addr1,addr2}
}

\thankstext{e3}{e-mail: 
\href{mailto:julio.andrade@espoch.edu.ec}{\nolinkurl{diego.santana@espoch.edu.ec}}}
\thankstext{e4}{e-mail: 
\href{mailto:diego.santana@espoch.edu.ec}{\nolinkurl{@espoch.edu.ec}}}
%\thankstext{e7}{e-mail: 
%\href{mailto:tayyabnaseer48@yahoo.com}%{\nolinkurl{julio.andrade@espoch.edu.ec}}}
%\thankstext{e5}{e-mail: 
%\href{mailto:g_torres@espoch.edu.ec}%{\nolinkurl{g_torres@espoch.edu.ec}}}
%\thankstext{e1}{e-mail: 
%\href{mailto:tayyabnaseer48@yahoo.com}{\nolinkurl{tayyab.naseer@math.uol.edu.pk;tayyabnaseer48@yahoo.com}}}


\institute{Escuela Superior Politécnica de Chimborazo, (ESPOCH), Riobamba 060155, Ecuador\label{addr3}}
%\and
 %   Department of Mathematics and Statistics, The University of Lahore, 1-KM Defence Road, Lahore 54000, Pakistan\label{addr1} 
  %  \and
   % Research Center of Astrophysics and Cosmology, Khazar University, Baku, AZ1096, 41 Mehseti Street, Azerbaijan\label{addr2}}



\date{Received: date / Accepted: date}
% The correct dates will be entered by the editor


\maketitle

\begin{abstract}
The focus of this work is 
\end{abstract}

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
\section{Introduction}\label{intro}
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

Compact stars constitute unique astrophysical laboratories for investigating the
behaviour of matter and gravity under conditions that cannot be reproduced in
terrestrial experiments. Their interiors may reach densities several times higher
than the nuclear saturation density, where the microscopic composition of matter
remains uncertain and a wide variety of phases may arise, including hyperonic
matter, meson condensates, deconfined quarks, color-superconducting phases, and
other strongly interacting states
\cite{glendenning2000compact,haensel2007neutron,shapiro1983implications,
lattimer2016equation,weber2005strange}. The macroscopic properties of these
objects, such as their masses, radii, compactness, tidal response, and oscillation
spectra, depend strongly on the equation of state (EoS) governing the stellar
interior. Consequently, constructing relativistic stellar models that connect
the microscopic properties of dense matter with potentially observable
quantities remains one of the central problems of modern gravitational physics
and high-energy astrophysics.

Along a stable stellar sequence, the central density generally increases with
the gravitational mass, making the most massive pulsars particularly valuable
for probing matter under extreme conditions. Among the landmark precise
measurements are those of PSR J1614$-$2230, with a mass of approximately
\(1.928\pm0.017\,M_{\odot}\) [4,5], and PSR J0348$+$0432, with
\(2.01\pm0.04\,M_{\odot}\) [6]. The existence of compact stars with masses close
to or above two solar masses places strong constraints on the EoS, which must
provide sufficient pressure at supranuclear densities to prevent gravitational
collapse.

While the maximum mass of a compact star is mainly determined by the behaviour
of matter in its high-density core, the radii of neutron stars with canonical
masses of approximately \(1.3\)--\(1.5\,M_{\odot}\) are more sensitive to the
nuclear symmetry energy. Precise radius measurements are therefore essential
for constraining supranuclear matter, although they remain dependent on models
of thermal emission, stellar atmospheres, source distance, geometry, and X-ray
pulse profiles. The NICER mission [7], together with future observatories such
as ATHENA and mission concepts such as LOFT, seeks to improve these mass--radius
constraints. Complementary information has been obtained from the multimessenger
observation of GW170817 and its associated kilonova [8], whose gravitational-wave
signal constrained the tidal deformability of the merging stars. Nevertheless,
current mass--radius and tidal measurements do not uniquely distinguish hadronic
stars, hybrid stars, and self-bound quark stars, motivating the investigation of
additional observables such as radial oscillations and dynamical stability.

Strange quark stars constitute a theoretically well-motivated, although still
hypothetical, class of compact objects [11--16]. Their possible existence is
based on the Bodmer--Witten hypothesis, according to which bulk matter composed
of up, down, and strange quarks may be absolutely stable and represent the true
ground state of strongly interacting matter
\cite{bodmer1971collapsed,witten1984cosmic,farhi1984strange}. Unlike ordinary
neutron stars, which are bound primarily by gravity, strange quark stars would
be self-bound by strong interactions and could retain a finite density at zero
pressure, leading to distinctive internal structures and mass--radius relations
\cite{alcock1986strange,haensel1986strange,glendenning2000compact,
weber2005strange}. Although no strange star has been conclusively identified,
some compact objects with unusually small inferred radii have been discussed as
possible candidates [19--21]. Strange matter may also appear only in the cores
of hybrid stars [22--24], whose equilibrium properties may closely resemble
those of purely hadronic stars [25], and has been considered in connection with
super-luminous supernovae [26,27] and other energetic phenomena, including
mergers, gamma-ray bursts, cooling processes, gravitational waves, and stellar
oscillations [28,29].

The macroscopic description of self-bound quark matter commonly employs the MIT
bag model or generalized linear and constant-speed-of-sound equations of state
\cite{chodos1974new,farhi1984strange,zdunik2000strange,
alford2013generic,alford2015quark}. Although phenomenological, these models
capture essential features of dense quark matter, including its stiffness and
finite surface density, while allowing different physical regimes to be explored
within a unified framework. A generalized linear EoS is particularly useful
because it can reproduce the simplest MIT bag relation, approach the causal
stiffness limit, or interpolate between softer and stiffer self-bound phases.
It therefore provides a flexible basis for studying how the properties of dense
matter influence the mass, radius, compactness, oscillation spectrum, and
stability of strange quark stars without restricting the analysis to a single
microscopic model.

Most relativistic stellar models describe matter as an isotropic perfect fluid,
assuming equal pressure in all spatial directions. However, this approximation
may be insufficient under the extreme densities and strong-interaction regimes
expected inside strange quark stars. Phenomena such as phase transitions, color
superconductivity, intense magnetic fields, density gradients, crystalline
structures, and the coexistence of different phases of matter may generate
unequal radial and tangential stresses. Pressure anisotropy may therefore arise
naturally in self-bound compact objects and should not be regarded merely as a
mathematical assumption
\cite{bowers1974anisotropic,ruderman1972pulsars,canuto1977quantizing,
herrera1997local,ivanov2002static,doneva2012nonradial,
deb2021anisotropic}.

The presence of anisotropy modifies the internal force balance and may
considerably affect the global properties of a compact star. Depending on its
magnitude and direction, the anisotropic contribution may either oppose or
reinforce gravitational compression, thereby altering the maximum supported
mass, stellar radius, compactness, surface redshift, tidal response, and
stability against radial perturbations. In particular, anisotropy may shift the
onset of dynamical instability and modify the spectrum of stellar oscillations
relative to the corresponding isotropic configuration
\cite{dev2002anisotropic,dev2003anisotropic,horvat2011radial,
arbanil2016anisotropic,arbanil2023tidal}.

Despite its physical relevance, incorporating anisotropy into relativistic
stellar models increases the complexity of Einstein's field equations and
requires additional assumptions to determine the internal matter distribution.
Several analytical techniques have been developed for this purpose, including
prescribed metric potentials, generating functions, symmetry conditions,
complexity constraints, and phenomenological relations among the thermodynamic
variables
\cite{tolman1939static,buchdahl1959general,lake2003generating,
herrera2018new,maurya2019anisotropic}. Among these approaches, gravitational
decoupling has emerged as a systematic framework for introducing additional
matter contributions into known stellar solutions.

From a technical point of view, the anisotropic configurations considered in
this work are constructed through gravitational decoupling in its minimal
geometric deformation formulation. This framework separates the total matter
distribution into a known seed source and an additional sector responsible for
deforming the original geometry, thereby allowing anisotropic extensions of
well-behaved relativistic solutions to be obtained in a controlled manner
\cite{ovalle2008searching,ovalle2017decoupling,ovalle2018anisotropic,
ovalle2019extended}. The method has been widely applied to compact objects
containing perfect fluids, polytropic matter, electromagnetic fields, scalar
sources, and other effective matter distributions
\cite{gabbanelli2018anisotropic,contreras2018minimal,
telloortiz2020anisotropic,leon2021gravitational,
santana2022integration,andrade2024gravitational}. Nevertheless, compliance with
regularity, energy, causality, and matching conditions does not guarantee
dynamical stability, since an apparently acceptable equilibrium configuration
may become unstable under small perturbations.

For this reason, the present study complements the gravitational decoupling
construction with an analysis of radial pulsations. The relativistic theory
developed by Chandrasekhar describes these oscillations through a discrete
spectrum of normal modes, with the fundamental frequency determining the onset
of instability
\cite{chandrasekhar1964dynamical,chandrasekhar1964stability,
gondek1997radial,kokkotas1999quasi}. Radial oscillations of self-bound quark
stars have previously been studied for the MIT bag model,
color-superconducting matter, perturbative quantum chromodynamics, and
multicomponent configurations
\cite{vazquezflores2010radial,panotopoulos2017radial,
jimenez2019radial,bora2021radial}. In anisotropic systems, however, the
difference between radial and tangential stresses modifies both the equilibrium
structure and the restoring forces, potentially shifting the maximum stable
mass and the point at which the fundamental mode vanishes
\cite{dev2003anisotropic,horvat2011radial,
arbanil2016anisotropic,arbanil2023tidal,mohanty2024unstable}. Accordingly, the
present work investigates self-bound anisotropic stars governed by a generalized
linear EoS, with the aim of determining how gravitationally induced anisotropy
affects their equilibrium properties, radial oscillation spectrum, and
dynamically stable domain.

The paper is organized as follows. Section~\ref{section-field-equations}
introduces the relativistic stellar framework and the effective matter
variables. Section~\ref{section-eos} presents the generalized self-bound EoS,
while Section~\ref{section-mgd} outlines the gravitational decoupling procedure
used to construct the anisotropic configurations.
Section~\ref{section-physical-analysis} examines their physical properties and
matching conditions. The radial pulsation formalism and stability analysis are
developed in Section~\ref{section-radial-pulsations}. The numerical results are
presented and discussed in Section~\ref{section-results}, and the main
conclusions are summarized in Section~\ref{section-conclusions}.
```


















%%%%%%%%%
```latex
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
\section{Einstein's field equations for an anisotropic relativistic fluid}
\label{section-field-equations}
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

We consider a static and spherically symmetric self-gravitating configuration
described by Einstein's field equations,
%
\begin{equation}
    G^{\mu}_{\ \nu}
    =
    \frac{8\pi G}{c^{4}}\,T^{\mu}_{\ \nu},
    \label{eq:EFE}
\end{equation}
%
where \(T^{\mu}_{\ \nu}\neq 0\) is the energy--momentum tensor associated with
the matter distribution. Throughout the remainder of this work, geometrized
units \(G=c=1\) are adopted. The interior spacetime is represented by the line
element
%
\begin{equation}
    ds^{2}
    =
    e^{\nu(r)}dt^{2}
    -
    e^{\lambda(r)}dr^{2}
    -
    r^{2}d\Omega^{2},
    \label{eq:Sch}
\end{equation}
%
where
%
\begin{equation}
    d\Omega^{2}
    =
    d\theta^{2}
    +
    \sin^{2}\theta\,d\phi^{2},
\end{equation}
%
and the metric potentials \(\nu(r)\) and \(\lambda(r)\) depend only on the
radial coordinate.

The matter sector is modelled as an anisotropic fluid whose energy--momentum
tensor is written as
%
\begin{equation}
    T_{\mu\nu}
    =
    \left(\rho+P_{\perp}\right)u_{\mu}u_{\nu}
    -
    P_{\perp}g_{\mu\nu}
    +
    \left(P_{r}-P_{\perp}\right)s_{\mu}s_{\nu},
    \label{eq:TensorEM}
\end{equation}
%
where \(\rho\) denotes the energy density, while \(P_r\) and \(P_{\perp}\)
represent the radial and tangential pressures, respectively. For a comoving
observer, the four-velocity and the unit radial vector are given by
%
\begin{equation}
    u^{\mu}
    =
    \left(e^{-\nu/2},0,0,0\right),
    \label{eq:velocidad-fluido}
\end{equation}
%
and
%
\begin{equation}
    s^{\mu}
    =
    \left(0,e^{-\lambda/2},0,0\right),
    \label{eq:su}
\end{equation}
%
which satisfy
%
\begin{equation}
    u^{\mu}u_{\mu}=1,
    \qquad
    s^{\mu}s_{\mu}=-1,
    \qquad
    u^{\mu}s_{\mu}=0.
\end{equation}

Substituting Eqs.~\eqref{eq:Sch} and \eqref{eq:TensorEM} into
Eq.~\eqref{eq:EFE} yields the independent field equations
%
\begin{align}
    8\pi\rho
    &=
    \frac{1-e^{-\lambda}}{r^{2}}
    +
    \frac{e^{-\lambda}\lambda'}{r},
    \label{eq:metrica-EFE-1}
    \\[2mm]
    8\pi P_{r}
    &=
    -\frac{1-e^{-\lambda}}{r^{2}}
    +
    \frac{e^{-\lambda}\nu'}{r},
    \label{eq:metrica-EFE-2}
    \\[2mm]
    8\pi P_{\perp}
    &=
    \frac{e^{-\lambda}}{4}
    \left[
        2\nu''
        +
        \nu'^{2}
        -
        \lambda'\nu'
        +
        \frac{2(\nu'-\lambda')}{r}
    \right],
    \label{eq:metrica-EFE-3}
\end{align}
%
where primes denote derivatives with respect to \(r\).

In an anisotropic configuration, the radial pressure differs from the angular
components,
%
\begin{equation}
    P_{r}(r)
    \neq
    P_{\theta}(r)
    =
    P_{\phi}(r)
    \equiv
    P_{\perp}(r),
\end{equation}
%
where the equality between the two angular pressures follows directly from
spherical symmetry \cite{dev2002anisotropic}. It is therefore convenient to
introduce the anisotropy factor
%
\begin{equation}
    \Delta(r)
    =
    P_{\perp}(r)-P_{r}(r).
    \label{eq:anisotropy-factor}
\end{equation}
%
The isotropic limit is recovered when \(\Delta=0\).

The conservation of the energy--momentum tensor follows from the contracted
Bianchi identities,
%
\begin{equation}
    \nabla_{\mu}T^{\mu\nu}=0,
    \label{eq:leyconservacion}
\end{equation}
%
and leads to the generalized Tolman--Oppenheimer--Volkoff equation
%
\begin{equation}
    P_{r}'
    =
    -
    \frac{\nu'}{2}
    \left(\rho+P_{r}\right)
    +
    \frac{2}{r}
    \left(P_{\perp}-P_{r}\right).
    \label{eq:pr'}
\end{equation}
%
This expression describes the local equilibrium among the pressure gradient,
the gravitational contribution, and the force generated by pressure
anisotropy.

Introducing the mass function \(m(r)\) through
%
\begin{equation}
    e^{-\lambda(r)}
    =
    1-\frac{2m(r)}{r},
    \label{eq:masa1}
\end{equation}
%
the first field equation gives
%
\begin{equation}
    \frac{dm}{dr}
    =
    4\pi r^{2}\rho.
    \label{eq:mass-derivative}
\end{equation}
%
The temporal metric potential can then be expressed as
%
\begin{equation}
    \nu'
    =
    2
    \frac{
        m+4\pi r^{3}P_{r}
    }{
        r(r-2m)
    }.
    \label{eq:v'}
\end{equation}
%
Consequently, Eq.~\eqref{eq:pr'} becomes
%
\begin{equation}
    P_{r}'
    =
    -
    \frac{
        m+4\pi r^{3}P_{r}
    }{
        r(r-2m)
    }
    \left(\rho+P_{r}\right)
    +
    \frac{2\Delta}{r}.
    \label{eq:pr'final}
\end{equation}
%
Equation~\eqref{eq:pr'final}, together with
Eq.~\eqref{eq:mass-derivative}, governs the hydrostatic equilibrium of the
anisotropic configuration.

At the centre of the star, regularity requires
%
\begin{equation}
    m(0)=0,
    \qquad
    \rho(0)=\rho_{c},
    \qquad
    P_{r}(0)=P_{\perp}(0),
    \label{eq:central-conditions}
\end{equation}
%
where \(\rho_c\) denotes the central energy density. The last condition implies
that the anisotropy must vanish at the centre.

The interior geometry is matched at the stellar surface
\(r=R\equiv r_{\Sigma}\) to the exterior Schwarzschild spacetime,
%
\begin{equation}
    ds^{2}
    =
    \left(1-\frac{2M}{r}\right)dt^{2}
    -
    \left(1-\frac{2M}{r}\right)^{-1}dr^{2}
    -
    r^{2}d\Omega^{2},
    \label{eq:metrica-distribucion}
\end{equation}
%
where \(M=m(R)\) is the total gravitational mass. In the absence of a thin
shell at the boundary, continuity of the first and second fundamental forms
leads to
%
\begin{align}
    e^{\nu(R)}
    &=
    1-\frac{2M}{R},
    \label{eq:enusigma}
    \\
    e^{-\lambda(R)}
    &=
    1-\frac{2M}{R},
    \label{eq:lambdasigma}
    \\
    P_{r}(R)
    &=
    0.
    \label{eq:prsigma}
\end{align}
%
The condition \(P_r(R)=0\) determines the stellar radius during the numerical
integration, whereas Eq.~\eqref{eq:mass-derivative} gives \(m(R)=M\). Notice
that the vanishing of the radial pressure does not necessarily imply a
vanishing surface density. In particular, self-bound compact stars may satisfy
%
\begin{equation}
    \rho(R)=\rho_s\neq0,
\end{equation}
%
where \(\rho_s\) is the finite energy density at zero pressure.

The field equations presented above involve the metric potentials and the
thermodynamic variables \(\rho\), \(P_r\), and \(P_{\perp}\), and therefore
require additional physical relations to form a closed system. In the next
section, this closure is provided by a generalized linear equation of state
appropriate for self-bound compact matter. Later, within the gravitational
decoupling framework, these quantities will be interpreted as the corresponding
effective density and pressures of the complete anisotropic configuration.


%%%%%%%%%%%%%



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
\section{Generalized linear equation of state for self-bound matter}
\label{section-eos}
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

The equation of state constitutes the fundamental link between the microscopic
properties of dense matter and the macroscopic structure of a compact star. In
the case of strange quark matter, its precise form remains uncertain because the
densities reached in stellar interiors lie in a regime where nonperturbative
strong-interaction effects, the finite strange-quark mass, quark pairing, and
possible color-superconducting phases may become relevant
\cite{farhi1984strange,glendenning2000compact,weber2005strange,
lugones2002cfl}. Consequently, phenomenological parametrizations that retain the
essential thermodynamic features of self-bound matter provide a useful
alternative to model-dependent microscopic descriptions.

A characteristic property of self-bound matter is that its pressure may vanish
at a finite energy density. This behaviour distinguishes strange quark stars
from conventional gravitationally bound neutron stars and follows naturally
from bag-like descriptions of deconfined quark matter
\cite{witten1984cosmic,farhi1984strange,alcock1986strange,
haensel1986strange}. Moreover, detailed MIT bag calculations including a finite
strange-quark mass and strong-interaction corrections can be accurately
represented, over the range of densities relevant to compact stars, by a linear
relation between pressure and energy density
\cite{zdunik2000strange,harko2002maximum}. Similar constant-speed-of-sound
parametrizations have also been extensively employed in model-independent
studies of quark and hybrid stellar matter
\cite{alford2013generic,alford2015quark}.

Motivated by these considerations, we adopt the generalized linear equation of
state
%
\begin{equation}
P_{r}
=
\eta\left(\rho-\rho_{s}\right),
\qquad
0<\eta\leq1,
\qquad
\rho\geq\rho_{s},
\label{eq:generalized-linear-eos}
\end{equation}
%
where $\rho$ denotes the energy density, $P_r$ is the radial pressure,
$\eta$ is a dimensionless stiffness parameter, and $\rho_s$ represents the
energy density at zero pressure. In the present work, $\rho$ must be
understood as an energy density rather than a rest-mass density. Equation
\eqref{eq:generalized-linear-eos} may equivalently be written as
%
\begin{equation}
\rho
=
\rho_s+\frac{P_r}{\eta}.
\label{eq:inverse-generalized-eos}
\end{equation}
%
This form belongs to the constant-speed-of-sound class of equations of state and
separates two physically different effects: $\eta$ controls the response of
the pressure to compression, whereas $\rho_s$ determines the density scale at
which the pressure vanishes
\cite{zdunik2000strange,alford2013generic,alford2015quark}.

For a stellar configuration with central density $\rho_c$, the central radial
pressure is
%
\begin{equation}
P_c
=
\eta\left(\rho_c-\rho_s\right),
\qquad
\rho_c>\rho_s.
\label{eq:central-pressure-linear-eos}
\end{equation}
%
At the stellar surface $r=R$, the condition $P_r(R)=0$ leads directly to
%
\begin{equation}
\rho(R)=\rho_s.
\label{eq:surface-density-linear-eos}
\end{equation}
%
Therefore, configurations with $\rho_s>0$ possess a sharp surface with a
finite energy density and are self-bound. By contrast, when $\rho_s=0$, the
density also vanishes at the zero-pressure surface, and the corresponding
relation does not describe self-bound matter in the strict sense
\cite{alcock1986strange,haensel1986strange,weber2005strange}.

The radial speed of sound follows immediately from
Eq.~\eqref{eq:generalized-linear-eos},
%
\begin{equation}
v_{s,r}^{2}
=
\frac{dP_r}{d\rho}
=
\eta.
\label{eq:radial-sound-speed-linear-eos}
\end{equation}
%
In geometrized units, causality requires $v_{s,r}^{2}\leq1$, while local
mechanical stability requires $v_{s,r}^{2}>0$. These requirements justify the
interval
%
\begin{equation}
0<\eta\leq1.
\label{eq:eta-domain}
\end{equation}
%
The upper value corresponds to propagation at the speed of light and therefore
represents the maximally stiff causal limit rather than a generic microscopic
prediction
\cite{zeldovich1962ultrahigh,rhoades1974maximum,
lattimer2016equation}. The frequently used value $\eta=1/3$, on the other
hand, is associated with an ultrarelativistic gas of noninteracting massless
particles and should not be interpreted as a universal upper bound for dense
matter.

For $\rho_s\geq0$ and $0<\eta\leq1$, the radial pressure automatically
satisfies
%
\begin{equation}
P_r\geq0,
\qquad
\rho-P_r
=
(1-\eta)\rho+\eta\rho_s
\geq0,
\label{eq:radial-dominant-energy-eos}
\end{equation}
%
throughout the stellar interior. Hence, the radial sector is compatible with
the inequalities $0\leq P_r\leq\rho$. Nevertheless, the corresponding
conditions for the tangential pressure are not fixed by the radial equation of
state and must be verified after constructing the complete anisotropic
solution.

Another quantity of particular relevance for the radial-pulsation analysis is
the relativistic adiabatic index,
%
\begin{equation}
\Gamma_r
=
\frac{\rho+P_r}{P_r}
\frac{dP_r}{d\rho}.
\label{eq:relativistic-adiabatic-index}
\end{equation}
%
Using Eq.~\eqref{eq:generalized-linear-eos}, it becomes
%
\begin{equation}
\Gamma_r
=
\eta\frac{\rho+P_r}{P_r}
=
1+\eta+\frac{\rho_s}{\rho-\rho_s}.
\label{eq:adiabatic-index-linear-eos}
\end{equation}
%
Although $\Gamma_r$ diverges formally when $P_r\rightarrow0$ at the surface
of a self-bound star, the combination that enters the pulsation equations
remains finite,
%
\begin{equation}
\Gamma_r P_r
=
\eta\left(\rho+P_r\right).
\label{eq:gamma-pressure-product}
\end{equation}
%
This property must be taken into account when imposing the surface boundary
condition in the radial-stability problem
\cite{chandrasekhar1964dynamical,gondek1997radial,
vazquezflores2010radial,bora2021radial}.

The generalized relation \eqref{eq:generalized-linear-eos} contains several
physically relevant limiting cases, which are discussed below.

\subsection{MIT bag-model limit.}

In the simplest MIT bag description, cold quark matter is composed of
noninteracting and massless up, down, and strange quarks confined by a vacuum
energy density (B)
\cite{chodos1974new,farhi1984strange}. For the quark contribution,
%
\begin{equation}
\rho_q=3P_q,
\label{eq:massless-quark-relation}
\end{equation}
%
while the bag vacuum modifies the total energy density and pressure according
to
%
\begin{equation}
\rho=\rho_q+B,
\qquad
P_r=P_q-B.
\label{eq:bag-energy-pressure}
\end{equation}
%
Eliminating the quark variables gives
%
\begin{equation}
P_r
=
\frac{1}{3}\left(\rho-4B\right).
\label{eq:mit-bag-eos}
\end{equation}
%
Therefore, the MIT bag model is recovered from the generalized linear equation
of state by choosing
%
\begin{equation}
\eta=\frac{1}{3},
\qquad
\rho_s=4B.
\label{eq:mit-parameter-identification}
\end{equation}
%
The finite value $\rho(R)=4B$ reflects the self-bound character of the
configuration. Finite quark masses, perturbative strong-interaction corrections,
and pairing effects modify this simple relation, but their resulting equations
of state can frequently be approximated by the same linear form with effective
values of $\eta$ and $\rho_s$
\cite{farhi1984strange,zdunik2000strange,lugones2002cfl,
alford2015quark}.

\subsection{Conformal ultrarelativistic limit.}

For
%
\begin{equation}
\eta=\frac{1}{3},
\qquad
\rho_s=0,
\end{equation}
%
the equation of state becomes
%
\begin{equation}
P_r=\frac{\rho}{3}.
\label{eq:conformal-linear-eos}
\end{equation}
%
This is the conformal relation for an ideal gas of massless particles. Unlike
the MIT bag case, it has no vacuum offset and therefore does not produce a
finite surface density. The distinction between
Eqs.~\eqref{eq:mit-bag-eos} and \eqref{eq:conformal-linear-eos} is essential:
both have the same sound speed, but only the former describes self-bound matter.

\subsection{Zel'dovich stiff-fluid limit.}

The choice
%
\begin{equation}
\eta=1,
\qquad
\rho_s=0,
\end{equation}
%
reduces Eq.~\eqref{eq:generalized-linear-eos} to the Zel'dovich equation of
state,
%
\begin{equation}
P_r=\rho.
\label{eq:zeldovich-eos}
\end{equation}
%
This relation describes the most rigid fluid compatible with relativistic
causality, since $dP_r/d\rho=1$
\cite{zeldovich1962ultrahigh,rhoades1974maximum}. It is useful as a limiting
case for estimating the largest pressure support allowed by causality.
Nevertheless, because the density vanishes when the pressure vanishes, the
unshifted Zel'dovich relation is not a self-bound equation of state.

\subsection{Causal self-bound limit.}

A self-bound generalization of the maximally stiff case is obtained by setting
%
\begin{equation}
\eta=1,
\qquad
\rho_s>0,
\end{equation}
%
which yields
%
\begin{equation}
P_r=\rho-\rho_s.
\label{eq:shifted-zeldovich-eos}
\end{equation}
%
This equation preserves the causal-limit sound speed while allowing the
pressure to vanish at the finite density $\rho_s$. It may therefore be viewed
as a shifted Zel'dovich relation or as the maximally stiff member of the
self-bound family. The distinction between
Eqs.~\eqref{eq:zeldovich-eos} and \eqref{eq:shifted-zeldovich-eos} will be
important when comparing gravitationally bound and self-bound configurations.

More generally, the choices
%
\begin{equation}
0<\eta<1,
\qquad
\rho_s>0,
\label{eq:general-self-bound-domain}
\end{equation}
%
describe a continuous family of causal self-bound equations of state. By
varying $\eta$, one may investigate how the stiffness of dense matter affects
the stellar mass, radius, compactness, and radial oscillation spectrum, while
$\rho_s$ independently controls the density scale associated with the stellar
surface. This separation is one of the principal advantages of the generalized
linear parametrization.

It should be emphasized that Eq.~\eqref{eq:generalized-linear-eos} constrains
only the radial thermodynamic sector. It does not prescribe the tangential
pressure or the anisotropy factor. In the present model, these quantities will
be generated by the additional gravitational source introduced through the
minimal geometric deformation method. Thus, in the following section, the
generalized linear equation of state will be imposed on the effective radial
pressure and energy density of the complete gravitationally decoupled
configuration, providing the closure relation required to determine the
geometric deformation.



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
\section{Gravitational decoupling through minimal geometric deformation}
\label{section-mgd}
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

In this section, we introduce the gravitational decoupling framework through
the minimal geometric deformation (MGD) approach
\cite{ovalle2008searching,ovalle2017decoupling,
ovalle2018anisotropic,ovalle2019extended}. The main idea of this method is to
decompose the total energy--momentum tensor into a known seed source and an
additional matter sector,
%
\begin{equation}
    T_{\mu\nu}
    =
    \widehat{T}_{\mu\nu}
    +
    \Theta_{\mu\nu},
    \label{eq:T-munu-mgd}
\end{equation}
%
where \(\widehat{T}_{\mu\nu}\) describes the seed configuration and
\(\Theta_{\mu\nu}\) represents the effective source responsible for the
deformation of the original geometry. In the present formulation, the usual
coupling parameter is absorbed into the additional source and into the
geometric deformation. Thus, \(\Theta_{\mu\nu}\) and the deformation function
introduced below represent the complete physical contribution of the
decoupling sector.

The seed source is assumed to correspond to an isotropic perfect fluid,
%
\begin{equation}
    \widehat{T}^{\mu}_{\ \nu}
    =
    \mathrm{diag}
    \left(
        \widehat{\rho},
        -\widehat{P},
        -\widehat{P},
        -\widehat{P}
    \right),
    \label{eq:seed-energy-momentum}
\end{equation}
%
where \(\widehat{\rho}\) and \(\widehat{P}\) denote the seed density and
pressure, respectively. The effective variables associated with the additional
source are defined as
%
\begin{equation}
    \rho_{\Theta}
    =
    \Theta^{0}_{\ 0},
    \qquad
    P_r^{\Theta}
    =
    -\Theta^{1}_{\ 1},
    \qquad
    P_{\perp}^{\Theta}
    =
    -\Theta^{2}_{\ 2}.
    \label{eq:theta-effective-variables}
\end{equation}
%
Consequently, the density and pressures of the complete configuration are
%
\begin{align}
    \rho
    &=
    \widehat{\rho}
    +
    \rho_{\Theta},
    \label{eq:rho-effective-mgd}
    \\
    P_r
    &=
    \widehat{P}
    +
    P_r^{\Theta},
    \label{eq:pr-effective-mgd}
    \\
    P_{\perp}
    &=
    \widehat{P}
    +
    P_{\perp}^{\Theta}.
    \label{eq:pt-effective-mgd}
\end{align}
%
Since the seed sector is isotropic, the anisotropy of the total configuration
is generated entirely by the additional source,
%
\begin{equation}
    \Delta
    =
    P_{\perp}-P_r
    =
    P_{\perp}^{\Theta}-P_r^{\Theta}.
    \label{eq:anisotropy-mgd}
\end{equation}

Within the standard MGD prescription, the temporal metric potential is kept
unchanged, while the radial metric component is deformed. Accordingly, the
radial metric potential is written as
%
\begin{equation}
    e^{-\lambda(r)}
    =
    \mu(r)
    +
    \mathcal{F}(r),
    \label{eq:mgd-deformation}
\end{equation}
%
where \(\mu(r)\) belongs to the isotropic seed geometry and
\(\mathcal{F}(r)\) denotes the physical geometric deformation induced by the
additional source. The complete interior line element therefore becomes
%
\begin{equation}
    ds^{2}
    =
    e^{\nu(r)}dt^{2}
    -
    \frac{dr^{2}}{\mu(r)+\mathcal{F}(r)}
    -
    r^{2}d\Omega^{2}.
    \label{eq:mgd-line-element}
\end{equation}
%
The seed solution is recovered in the limit
\(\mathcal{F}(r)\rightarrow0\).

Substitution of Eq.~\eqref{eq:mgd-deformation} into Einstein's field equations
separates the system into two sets. The first set corresponds to the isotropic
seed sector,
%
\begin{align}
    8\pi\widehat{\rho}
    &=
    \frac{1-\mu}{r^{2}}
    -
    \frac{\mu'}{r},
    \label{eq:seed-density}
    \\
    8\pi\widehat{P}
    &=
    -\frac{1}{r^{2}}
    +
    \mu
    \left(
        \frac{1}{r^{2}}
        +
        \frac{\nu'}{r}
    \right),
    \label{eq:seed-radial-pressure}
    \\
    8\pi\widehat{P}
    &=
    \frac{\mu}{4}
    \left(
        2\nu''
        +
        \nu'^{2}
        +
        \frac{2\nu'}{r}
    \right)
    +
    \frac{\mu'}{4}
    \left(
        \nu'
        +
        \frac{2}{r}
    \right).
    \label{eq:seed-tangential-pressure}
\end{align}
%
The equality between the last two equations expresses the isotropic character
of the seed fluid. Once a particular perfect-fluid solution is selected, the
functions $\{\nu,\,\mu,\,\widehat{\rho},\,\widehat{P} \}
    \label{eq:known-seed-functions}$
%
are completely determined. In the following section, the Tolman IV solution
will be adopted as the isotropic seed.

The second set governs the effective decoupling source,
%
\begin{align}
    8\pi\rho_{\Theta}
    &=
    -
    \left(
        \frac{\mathcal{F}}{r^{2}}
        +
        \frac{\mathcal{F}'}{r}
    \right),
    \label{eq:theta-density}
    \\
    8\pi P_r^{\Theta}
    &=
    \mathcal{F}
    \left(
        \frac{1}{r^{2}}
        +
        \frac{\nu'}{r}
    \right),
    \label{eq:theta-radial-pressure}
    \\
    8\pi P_{\perp}^{\Theta}
    &=
    \frac{\mathcal{F}}{4}
    \left(
        2\nu''
        +
        \nu'^{2}
        +
        \frac{2\nu'}{r}
    \right)
    +
    \frac{\mathcal{F}'}{4}
    \left(
        \nu'
        +
        \frac{2}{r}
    \right).
    \label{eq:theta-tangential-pressure}
\end{align}
%
These relations show that the density and both pressure components of the
additional source are completely determined once the deformation
\(\mathcal{F}(r)\) is known.

The total physical variables may therefore be written directly as
%
\begin{align}
    8\pi\rho
    &=
    8\pi\widehat{\rho}
    -
    \left(
        \frac{\mathcal{F}}{r^{2}}
        +
        \frac{\mathcal{F}'}{r}
    \right),
    \label{eq:total-density-mgd}
    \\
    8\pi P_r
    &=
    8\pi\widehat{P}
    +
    \mathcal{F}
    \left(
        \frac{1}{r^{2}}
        +
        \frac{\nu'}{r}
    \right),
    \label{eq:total-radial-pressure-mgd}
    \\
    8\pi P_{\perp}
    &=
    8\pi\widehat{P}
    +
    \frac{\mathcal{F}}{4}
    \left(
        2\nu''
        +
        \nu'^{2}
        +
        \frac{2\nu'}{r}
    \right)
    +
    \frac{\mathcal{F}'}{4}
    \left(
        \nu'
        +
        \frac{2}{r}
    \right).
    \label{eq:total-tangential-pressure-mgd}
\end{align}
%
Equations~\eqref{eq:total-density-mgd}--
\eqref{eq:total-tangential-pressure-mgd} make explicit that the complete
anisotropic matter distribution can be obtained directly from the seed
solution and the geometric deformation.

The mass function is also modified by the decoupling sector. Introducing the
seed mass function through
%
\begin{equation}
    \mu(r)
    =
    1-\frac{2\widehat{m}(r)}{r},
    \label{eq:seed-mass-potential}
\end{equation}
%
and comparing Eq.~\eqref{eq:mgd-deformation} with
%
\begin{equation}
    e^{-\lambda(r)}
    =
    1-\frac{2m(r)}{r},
\end{equation}
%
one obtains
%
\begin{equation}
    m(r)
    =
    \widehat{m}(r)
    -
    \frac{r}{2}\mathcal{F}(r).
    \label{eq:total-mass-mgd}
\end{equation}
%
Thus, the deformation modifies both the local mass distribution and the total
gravitational mass of the star.

The contracted Bianchi identities ensure the conservation of the complete
energy--momentum tensor. Under the standard MGD assumption that the two sectors
exchange no energy--momentum except through their common gravitational field,
they may be treated as separately conserved. The seed perfect fluid satisfies
%
\begin{equation}
    \widehat{P}'
    +
    \frac{\nu'}{2}
    \left(
        \widehat{\rho}+\widehat{P}
    \right)
    =
    0,
    \label{eq:seed-conservation}
\end{equation}
%
whereas the additional source obeys
%
\begin{equation}
    \left(P_r^{\Theta}\right)'
    +
    \frac{\nu'}{2}
    \left(
        \rho_{\Theta}+P_r^{\Theta}
    \right)
    -
    \frac{2}{r}
    \left(
        P_{\perp}^{\Theta}-P_r^{\Theta}
    \right)
    =
    0.
    \label{eq:theta-conservation}
\end{equation}
%
The latter relation is not an independent field equation, since it follows
from Eqs.~\eqref{eq:theta-density}--\eqref{eq:theta-tangential-pressure}.

The gravitational decoupling framework has been employed to extend known
solutions of Einstein's equations, decompose complex matter distributions into
simpler sources, and construct compact objects, black holes, and solutions in
modified theories of gravity
\cite{ovalle2008searching,ovalle2017decoupling,
ovalle2018anisotropic,casadio2015minimal,ovalle2019extended}. It has also been
used to generate anisotropic stellar models involving electromagnetic fields,
scalar sources, polytropic matter, and other effective fluids
\cite{gabbanelli2018anisotropic,contreras2018minimal,
telloortiz2020anisotropic,leon2021gravitational,
santana2022integration,andrade2024gravitational}.

\subsection*{Closure of the gravitationally decoupled system}

Once the isotropic seed is selected, the functions
\(\nu\), \(\mu\), \(\widehat{\rho}\), and \(\widehat{P}\) are known.
The remaining unknown functions may be expressed as
%
\begin{equation}
    \left\{
        \mathcal{F},\,
        \rho,\,
        P_r,\,
        P_{\perp}
    \right\},
    \label{eq:unknown-total-functions}
\end{equation}
%
or, equivalently, in terms of the decoupling sector as
%
\begin{equation}
    \left\{
        \mathcal{F},\,
        \rho_{\Theta},\,
        P_r^{\Theta},\,
        P_{\perp}^{\Theta}
    \right\}.
    \label{eq:unknown-theta-functions}
\end{equation}
%
Einstein's equations provide three independent relations,
Eqs.~\eqref{eq:theta-density}--\eqref{eq:theta-tangential-pressure}, for these
four unknown functions. Therefore, one additional physical condition is
required to close the system.

In the present work, closure is achieved by imposing the generalized linear
equation of state introduced in Section~\ref{section-eos} on the total
effective density and radial pressure,
%
\begin{equation}
    P_r
    =
    \eta\left(\rho-\rho_s\right).
    \label{eq:effective-generalized-eos-mgd}
\end{equation}
%
Using Eqs.~\eqref{eq:total-density-mgd} and
\eqref{eq:total-radial-pressure-mgd}, this condition becomes
%
\begin{equation}
    \widehat{P}
    +
    \frac{\mathcal{F}}{8\pi}
    \left(
        \frac{1}{r^{2}}
        +
        \frac{\nu'}{r}
    \right)
    =
    \eta
    \left[
        \widehat{\rho}
        -
        \rho_s
        -
        \frac{1}{8\pi}
        \left(
            \frac{\mathcal{F}}{r^{2}}
            +
            \frac{\mathcal{F}'}{r}
        \right)
    \right].
    \label{eq:eos-deformation-relation}
\end{equation}
%
It follows that the geometric deformation satisfies the first-order
differential equation
%
\begin{equation}
    \mathcal{F}'
    +
    \left[
        \frac{\nu'}{\eta}
        +
        \frac{1+\eta}{\eta r}
    \right]\mathcal{F}
    =
    \frac{8\pi r}{\eta}
    \left[
        \eta\left(\widehat{\rho}-\rho_s\right)
        -
        \widehat{P}
    \right].
    \label{eq:deformation-differential-equation}
\end{equation}
%
All coefficients in this equation are known once the isotropic seed and the
EoS parameters \(\eta\) and \(\rho_s\) have been specified. Regularity at the
centre requires
%
\begin{equation}
    \mathcal{F}(r)=\mathcal{O}(r^{2})
    \qquad
    \text{as}
    \qquad
    r\rightarrow0.
    \label{eq:deformation-central-condition}
\end{equation}
%
Solving Eq.~\eqref{eq:deformation-differential-equation} determines
\(\mathcal{F}(r)\). The final density, radial pressure, and tangential pressure
then follow directly from
Eqs.~\eqref{eq:total-density-mgd}--
\eqref{eq:total-tangential-pressure-mgd}.

Therefore, once the Tolman IV geometry is adopted as the isotropic seed, the
metric potentials and the corresponding seed density and pressure are known up
to the constants characterizing the solution. The remaining functional freedom
of the gravitationally decoupled configuration is encoded in the geometric
deformation $\mathcal{F}(r)$. The three quasi-Einstein equations express the
density, radial pressure, and tangential pressure of the additional sector in
terms of this deformation, while the generalized linear equation of state,
imposed on the total effective density and radial pressure, supplies the
independent physical relation required for closure. The resulting first-order
differential equation for $\mathcal{F}(r)$ therefore constitutes the central
structure equation of the present construction.

This closure does not, however, complete the stellar problem by itself. The
deformation equation must be solved subject to central regularity, after which
the total density and pressure profiles are reconstructed from the Einstein
equations. The stellar surface is subsequently determined by the vanishing of
the radial pressure, and the constants of the Tolman IV seed are constrained by
the matching conditions with the exterior Schwarzschild geometry. The
resulting configurations must finally be examined for physical acceptability
and dynamical stability. Thus, the gravitational decoupling procedure reduces
the functional indeterminacy of the anisotropic system without prescribing an
\emph{ad hoc} anisotropy profile or imposing an additional geometric condition
\cite{ramos2021class,herrera2013general,
herrera2014conformally,santana2022integration}.

%%%%%%%%%%
```latex
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
\section{Anisotropic self-bound strange-star configurations}
\label{section-strange-star-model}
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

We now apply the gravitational decoupling formalism developed in the previous
section to construct anisotropic self-bound strange-star configurations. The
matter content of the complete system is assumed to satisfy the generalized
linear equation of state
%
\begin{equation}
    P_r
    =
    \eta\left(\rho-\rho_s\right),
    \qquad
    0<\eta\leq1,
    \label{eq:model-generalized-eos}
\end{equation}
%
where \(\eta\) controls the stiffness of the radial matter sector and
\(\rho_s\) is the finite energy density at zero pressure. The geometry is
generated from an isotropic Tolman IV seed, while the additional source induced
through minimal geometric deformation produces the pressure anisotropy of the
final configuration.


As shown earlier, once the isotropic seed is specified, the remaining functional
freedom is contained in the geometric deformation
\(\mathcal{F}(r)\). The generalized linear equation of state determines this
function, after which all the effective thermodynamic variables follow from
Einstein's field equations.

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
\subsection{Tolman IV isotropic seed}
\label{subsection-tolman-seed}
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

The Tolman IV solution is adopted as the isotropic seed because it is regular
at the centre, possesses finite thermodynamic variables, and has been widely
employed in relativistic stellar modelling and gravitational-decoupling
constructions \cite{tolman1939static,ovalle2017decoupling,
ovalle2018anisotropic,maurya2019anisotropic}. Its metric potentials are written
as
%
\begin{equation}
    e^{\nu(r)}
    =
    B^{2}
    \left(
        1+\frac{r^{2}}{A^{2}}
    \right),
    \label{eq:tolman-IV-temporal}
\end{equation}
%
and
%
\begin{equation}
    \mu(r)
    =
    \frac{
        \left(1-\dfrac{r^{2}}{C^{2}}\right)
        \left(1+\dfrac{r^{2}}{A^{2}}\right)
    }{
        1+\dfrac{2r^{2}}{A^{2}}
    },
    \label{eq:tolman-IV-radial}
\end{equation}
%
where \(A\), \(B\), and \(C\) are constants with dimensions of length, except
for the dimensionless temporal normalization \(B\).

Substitution of Eqs.~\eqref{eq:tolman-IV-temporal} and
\eqref{eq:tolman-IV-radial} into the seed Einstein equations gives
%
\begin{equation}
    8\pi\widehat{\rho}(r)
    =
    \frac{
        3A^{4}
        +
        3A^{2}C^{2}
        +
        7A^{2}r^{2}
        +
        2C^{2}r^{2}
        +
        6r^{4}
    }{
        C^{2}
        \left(A^{2}+2r^{2}\right)^{2}
    },
    \label{eq:tolman-IV-density}
\end{equation}
%
and
%
\begin{equation}
    8\pi\widehat{P}(r)
    =
    \frac{
        C^{2}-A^{2}-3r^{2}
    }{
        C^{2}
        \left(A^{2}+2r^{2}\right)
    }.
    \label{eq:tolman-IV-pressure}
\end{equation}
%
The seed mass function follows from
\(\mu=1-2\widehat{m}/r\), yielding
%
\begin{equation}
    \widehat{m}(r)
    =
    \frac{
        r^{3}
        \left(
            A^{2}+C^{2}+r^{2}
        \right)
    }{
        2C^{2}
        \left(
            A^{2}+2r^{2}
        \right)
    }.
    \label{eq:tolman-IV-mass}
\end{equation}

At the centre, the seed density and pressure are
%
\begin{equation}
    \widehat{\rho}_c
    =
    \frac{
        3\left(A^{2}+C^{2}\right)
    }{
        8\pi A^{2}C^{2}
    },
    \label{eq:tolman-IV-central-density}
\end{equation}
%
and
%
\begin{equation}
    \widehat{P}_c
    =
    \frac{
        C^{2}-A^{2}
    }{
        8\pi A^{2}C^{2}
    }.
    \label{eq:tolman-IV-central-pressure}
\end{equation}
%
Thus, positivity of the seed central pressure requires \(C^{2}>A^{2}\).
It is useful to introduce the dimensionless geometric parameter
%
\begin{equation}
    q
    \equiv
    \frac{A^{2}}{C^{2}},
    \qquad
    0<q<1.
    \label{eq:q-geometric-parameter}
\end{equation}
%
The parameter \(q\) characterizes the shape of the Tolman IV seed and will be
held fixed when constructing a one-parameter equilibrium sequence. It is not
an equation-of-state parameter and must therefore be constrained separately
through physical acceptability, observational calibration, or a systematic
parameter study.

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
\subsection{Geometric deformation generated by the self-bound equation of state}
\label{subsection-deformation-self-bound}
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

The radial metric component of the complete anisotropic configuration is
written as
%
\begin{equation}
    e^{-\lambda(r)}
    =
    \mu(r)+\mathcal{F}(r),
    \label{eq:model-radial-deformation}
\end{equation}
%
where \(\mathcal{F}(r)\) is the physical geometric deformation generated by
the decoupling sector. The temporal potential remains equal to that of the
Tolman IV seed. Therefore,
%
\begin{equation}
    \nu'(r)
    =
    \frac{2r}{A^{2}+r^{2}},
    \label{eq:tolman-IV-nu-prime}
\end{equation}
%
and
%
\begin{equation}
    \nu''(r)
    =
    \frac{
        2\left(A^{2}-r^{2}\right)
    }{
        \left(A^{2}+r^{2}\right)^{2}
    }.
    \label{eq:tolman-IV-nu-second}
\end{equation}

The generalized linear equation of state is imposed on the total effective
density and radial pressure, not on the Tolman IV seed or on the decoupling
sector separately. As derived in Section~\ref{section-mgd}, this requirement
leads to the first-order geometric deformation equation
%
\begin{equation}
    \mathcal{F}'
    +
    \left[
        \frac{\nu'}{\eta}
        +
        \frac{1+\eta}{\eta r}
    \right]\mathcal{F}
    =
    \frac{8\pi r}{\eta}
    \left[
        \eta\left(\widehat{\rho}-\rho_s\right)
        -
        \widehat{P}
    \right].
    \label{eq:model-general-deformation-equation}
\end{equation}
%
Using the Tolman IV functions, Eq.~\eqref{eq:model-general-deformation-equation}
becomes
%
\begin{align}
    \mathcal{F}'
    &+
    \left[
        \frac{2r}{\eta\left(A^{2}+r^{2}\right)}
        +
        \frac{1+\eta}{\eta r}
    \right]\mathcal{F}
    \nonumber\\
    &=
    \frac{r}{\eta}
    \Bigg\{
        \eta
        \left[
            \frac{
                3A^{4}
                +
                3A^{2}C^{2}
                +
                7A^{2}r^{2}
                +
                2C^{2}r^{2}
                +
                6r^{4}
            }{
                C^{2}
                \left(A^{2}+2r^{2}\right)^{2}
            }
            -
            8\pi\rho_s
        \right]\nonumber\\
        &-
        \frac{
            C^{2}-A^{2}-3r^{2}
        }{
            C^{2}
            \left(A^{2}+2r^{2}\right)
        }
    \Bigg\}.
    \label{eq:tolman-IV-deformation-equation}
\end{align}

Equation~\eqref{eq:tolman-IV-deformation-equation} is a linear
first-order ordinary differential equation of the form
%
\begin{equation}
    \mathcal{F}'
    +
    \mathcal{P}(r)\mathcal{F}
    =
    \mathcal{Q}(r),
    \label{eq:deformation-standard-form}
\end{equation}
%
where all coefficients are known once
\(\{A,C,\eta,\rho_s\}\) have been specified. The corresponding integrating
factor is
%
\begin{equation}
    \mathcal{I}(r)
    =
    r^{(1+\eta)/\eta}
    \left(A^{2}+r^{2}\right)^{1/\eta},
    \label{eq:deformation-integrating-factor}
\end{equation}
%
up to an irrelevant multiplicative constant. Therefore, the formal solution is
%
\begin{equation}
    \mathcal{F}(r)
    =
    \frac{1}{\mathcal{I}(r)}
    \left[
        K
        +
        \int^{r}
        \mathcal{I}(\bar r)
        \mathcal{Q}(\bar r)
        \,d\bar r
    \right],
    \label{eq:formal-deformation-solution}
\end{equation}
%
where \(K\) is an integration constant.

For arbitrary values of \(\eta\), the integral in
Eq.~\eqref{eq:formal-deformation-solution} may involve special functions and
need not reduce to a compact elementary expression. This does not prevent the
construction of the model, since the equation can be integrated directly by
symbolic or numerical methods. The cases \(\eta=1\) and \(\eta=1/3\), associated
with the causal self-bound and MIT bag limits, respectively, should be examined
separately to determine whether simpler analytical expressions can be obtained.

Regularity at the stellar centre eliminates the singular homogeneous
contribution. The physical solution is therefore
%
\begin{equation}
    \mathcal{F}(r)
    =
    \frac{1}{\mathcal{I}(r)}
    \int_{0}^{r}
    \mathcal{I}(\bar r)
    \mathcal{Q}(\bar r)
    \,d\bar r.
    \label{eq:regular-deformation-solution}
\end{equation}
%
Near the centre, the deformation must behave as
%
\begin{equation}
    \mathcal{F}(r)
    =
    \mathcal{F}_2 r^{2}
    +
    \mathcal{O}(r^{4}),
    \label{eq:central-deformation-expansion}
\end{equation}
%
where
%
\begin{equation}
    \mathcal{F}_2
    =
    \frac{
        8\pi
        \left[
            \eta\left(\widehat{\rho}_c-\rho_s\right)
            -
            \widehat{P}_c
        \right]
    }{
        1+3\eta
    }.
    \label{eq:F2-coefficient}
\end{equation}
%
This expansion guarantees that
\(\mathcal{F}/r^{2}\) and \(\mathcal{F}'/r\) remain finite at the centre.

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
\subsection{Effective density and pressures}
\label{subsection-effective-variables-model}
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

Once \(\mathcal{F}(r)\) has been obtained, the total energy density follows
from
%
\begin{equation}
    8\pi\rho(r)
    =
    8\pi\widehat{\rho}(r)
    -
    \frac{\mathcal{F}(r)}{r^{2}}
    -
    \frac{\mathcal{F}'(r)}{r}.
    \label{eq:model-total-density}
\end{equation}
%
Using Eq.~\eqref{eq:tolman-IV-density}, this becomes
%
\begin{align}
    8\pi\rho(r)
    &=
    \frac{
        3A^{4}
        +
        3A^{2}C^{2}
        +
        7A^{2}r^{2}
        +
        2C^{2}r^{2}
        +
        6r^{4}
    }{
        C^{2}
        \left(A^{2}+2r^{2}\right)^{2}
    }
    -
    \frac{\mathcal{F}}{r^{2}}
    -
    \frac{\mathcal{F}'}{r}.
    \label{eq:model-density-explicit}
\end{align}

The total radial pressure is
%
\begin{equation}
    8\pi P_r(r)
    =
    8\pi\widehat{P}(r)
    +
    \mathcal{F}(r)
    \left[
        \frac{1}{r^{2}}
        +
        \frac{2}{A^{2}+r^{2}}
    \right],
    \label{eq:model-radial-pressure}
\end{equation}
%
or explicitly,
%
\begin{align}
    8\pi P_r(r)
    &=
    \frac{
        C^{2}-A^{2}-3r^{2}
    }{
        C^{2}
        \left(A^{2}+2r^{2}\right)
    }
    +
    \mathcal{F}
    \left[
        \frac{1}{r^{2}}
        +
        \frac{2}{A^{2}+r^{2}}
    \right].
    \label{eq:model-radial-pressure-explicit}
\end{align}
%
By construction, Eqs.~\eqref{eq:model-density-explicit} and
\eqref{eq:model-radial-pressure-explicit} satisfy
%
\begin{equation}
    P_r(r)
    =
    \eta\left[\rho(r)-\rho_s\right].
    \label{eq:model-eos-verification}
\end{equation}

The tangential pressure is given by
%
\begin{align}
    8\pi P_\perp(r)
    &=
    8\pi\widehat{P}(r)
    +
    \mathcal{F}(r)
    \frac{
        2A^{2}+r^{2}
    }{
        \left(A^{2}+r^{2}\right)^{2}
    }
    \nonumber\\
    &\quad
    +
    \mathcal{F}'(r)
    \frac{
        A^{2}+2r^{2}
    }{
        2r\left(A^{2}+r^{2}\right)
    },
    \label{eq:model-tangential-pressure}
\end{align}
%
and hence
%
\begin{align}
    8\pi P_\perp(r)
    &=
    \frac{
        C^{2}-A^{2}-3r^{2}
    }{
        C^{2}
        \left(A^{2}+2r^{2}\right)
    }
    +
    \mathcal{F}
    \frac{
        2A^{2}+r^{2}
    }{
        \left(A^{2}+r^{2}\right)^{2}
    }
    \nonumber\\
    &\quad
    +
    \mathcal{F}'
    \frac{
        A^{2}+2r^{2}
    }{
        2r\left(A^{2}+r^{2}\right)
    }.
    \label{eq:model-tangential-pressure-explicit}
\end{align}

The pressure anisotropy is then obtained from
%
\begin{equation}
    \Delta(r)
    =
    P_\perp(r)-P_r(r).
    \label{eq:model-anisotropy}
\end{equation}
%
No independent ansatz is imposed on \(\Delta(r)\); its radial dependence is
generated entirely by the geometric deformation required for the total matter
sector to satisfy the generalized linear equation of state.

At the centre, Eqs.~\eqref{eq:central-deformation-expansion}--
\eqref{eq:F2-coefficient} give
%
\begin{equation}
    \rho_c
    =
    \widehat{\rho}_c
    -
    \frac{3\mathcal{F}_2}{8\pi},
    \label{eq:model-central-density-general}
\end{equation}
%
and
%
\begin{equation}
    P_c
    =
    P_r(0)
    =
    P_\perp(0)
    =
    \widehat{P}_c
    +
    \frac{\mathcal{F}_2}{8\pi}.
    \label{eq:model-central-pressure-general}
\end{equation}
%
After substituting the Tolman IV central quantities, these expressions reduce
to
%
\begin{equation}
    \rho_c
    =
    \frac{
        3\left(
            1+4\pi A^{2}\eta\rho_s
        \right)
    }{
        4\pi A^{2}
        \left(
            1+3\eta
        \right)
    },
    \label{eq:model-central-density}
\end{equation}
%
and
%
\begin{equation}
    P_c
    =
    \frac{
        \eta
        \left(
            3-4\pi A^{2}\rho_s
        \right)
    }{
        4\pi A^{2}
        \left(
            1+3\eta
        \right)
    }.
    \label{eq:model-central-pressure}
\end{equation}
%
These expressions satisfy
%
\begin{equation}
    P_c
    =
    \eta\left(\rho_c-\rho_s\right),
\end{equation}
%
as required. Moreover, the central density determines the Tolman IV length
scale \(A\) through
%
\begin{equation}
    A^{2}
    =
    \frac{
        3
    }{
        4\pi
        \left[
            \left(1+3\eta\right)\rho_c
            -
            3\eta\rho_s
        \right]
    }.
    \label{eq:A-from-central-density}
\end{equation}
%
Thus, for fixed \(\eta\) and \(\rho_s\), varying \(\rho_c\) changes the scale
\(A\) and generates different equilibrium configurations. Positivity of the
central pressure requires
%
\begin{equation}
    \rho_c>\rho_s,
    \label{eq:central-density-domain}
\end{equation}
%
which is the expected condition for a self-bound star.

The parameter \(C\) is then determined from \(A\) and the fixed geometric ratio
\(q\),
%
\begin{equation}
    C
    =
    \frac{A}{\sqrt{q}}.
    \label{eq:C-from-q}
\end{equation}

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
\subsection{Mass function and stellar surface}
\label{subsection-mass-surface-model}
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

The complete mass function is
%
\begin{equation}
    m(r)
    =
    \widehat{m}(r)
    -
    \frac{r}{2}\mathcal{F}(r),
    \label{eq:model-total-mass}
\end{equation}
%
and therefore
%
\begin{equation}
    m(r)
    =
    \frac{
        r^{3}
        \left(
            A^{2}+C^{2}+r^{2}
        \right)
    }{
        2C^{2}
        \left(
            A^{2}+2r^{2}
        \right)
    }
    -
    \frac{r}{2}\mathcal{F}(r).
    \label{eq:model-total-mass-explicit}
\end{equation}
%
This expression must agree numerically with the integral definition
%
\begin{equation}
    m(r)
    =
    4\pi
    \int_{0}^{r}
    \rho(\bar r)\bar r^{2}\,d\bar r.
    \label{eq:model-mass-integral}
\end{equation}
%
The equality between Eqs.~\eqref{eq:model-total-mass-explicit} and
\eqref{eq:model-mass-integral} provides a useful consistency check for the
symbolic or numerical implementation.

The stellar surface \(r=R\) is defined by the first positive zero of the total
radial pressure,
%
\begin{equation}
    P_r(R)=0.
    \label{eq:model-surface-condition}
\end{equation}
%
Because the complete configuration satisfies the self-bound equation of state,
this condition is equivalent to
%
\begin{equation}
    \rho(R)=\rho_s.
    \label{eq:model-surface-density}
\end{equation}
%
It is important to emphasize that the physical radius is determined by the
total pressure and not by the seed condition
\(\widehat{P}(R)=0\). The usual isotropic Tolman IV surface relation must
therefore not be imposed independently on the deformed configuration.

The total gravitational mass is
%
\begin{equation}
    M=m(R)
    =
    \frac{R}{2}
    \left[
        1-\mu(R)-\mathcal{F}(R)
    \right].
    \label{eq:model-total-mass-surface}
\end{equation}
%
Matching the temporal metric component to the exterior Schwarzschild solution
determines the remaining constant \(B\),
%
\begin{equation}
    B^{2}
    =
    \frac{
        1-\dfrac{2M}{R}
    }{
        1+\dfrac{R^{2}}{A^{2}}
    }
    =
    \frac{
        \mu(R)+\mathcal{F}(R)
    }{
        1+\dfrac{R^{2}}{A^{2}}
    }.
    \label{eq:model-B-matching}
\end{equation}

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
\subsection{Dimensionless formulation}
\label{subsection-dimensionless-model}
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

For the symbolic and numerical implementation, it is convenient to introduce
the dimensionless radial coordinate
%
\begin{equation}
    x
    =
    \frac{r}{A},
    \label{eq:dimensionless-radius}
\end{equation}
%
together with
%
\begin{equation}
    q
    =
    \frac{A^{2}}{C^{2}},
    \qquad
    \sigma_s
    =
    8\pi A^{2}\rho_s.
    \label{eq:dimensionless-parameters}
\end{equation}
%
The dimensionless seed density and pressure are defined by
%
\begin{equation}
    \widehat{\varrho}(x)
    =
    8\pi A^{2}\widehat{\rho}(r),
    \qquad
    \widehat{\pi}(x)
    =
    8\pi A^{2}\widehat{P}(r),
    \label{eq:dimensionless-seed-variables}
\end{equation}
%
and take the form
%
\begin{equation}
    \widehat{\varrho}(x)
    =
    \frac{
        3(1+q)
        +
        (2+7q)x^{2}
        +
        6qx^{4}
    }{
        \left(1+2x^{2}\right)^{2}
    },
    \label{eq:dimensionless-seed-density}
\end{equation}
%
and
%
\begin{equation}
    \widehat{\pi}(x)
    =
    \frac{
        1-q-3qx^{2}
    }{
        1+2x^{2}
    }.
    \label{eq:dimensionless-seed-pressure}
\end{equation}
%
The seed radial metric function becomes
%
\begin{equation}
    \mu(x)
    =
    \frac{
        (1+x^{2})(1-qx^{2})
    }{
        1+2x^{2}
    }.
    \label{eq:dimensionless-seed-metric}
\end{equation}

In terms of \(x\), the geometric deformation equation is
%
\begin{align}
    \frac{d\mathcal{F}}{dx}
    &+
    \left[
        \frac{2x}{\eta(1+x^{2})}
        +
        \frac{1+\eta}{\eta x}
    \right]\mathcal{F}
    \nonumber\\
    &=
    \frac{x}{\eta}
    \left\{
        \eta
        \left[
            \widehat{\varrho}(x)-\sigma_s
        \right]
        -
        \widehat{\pi}(x)
    \right\}.
    \label{eq:dimensionless-deformation-equation}
\end{align}
%
This is the principal differential equation to be implemented computationally.
The regular solution satisfies
%
\begin{equation}
    \mathcal{F}(x)
    =
    \mathcal{O}(x^{2})
    \qquad
    \text{as}
    \qquad
    x\rightarrow0.
    \label{eq:dimensionless-central-deformation}
\end{equation}

Defining
%
\begin{equation}
    \varrho(x)
    =
    8\pi A^{2}\rho(r),
    \qquad
    \pi_r(x)
    =
    8\pi A^{2}P_r(r),
    \qquad
    \pi_\perp(x)
    =
    8\pi A^{2}P_\perp(r),
    \label{eq:dimensionless-total-variables}
\end{equation}
%
the final thermodynamic profiles are
%
\begin{equation}
    \varrho(x)
    =
    \widehat{\varrho}(x)
    -
    \frac{\mathcal{F}(x)}{x^{2}}
    -
    \frac{1}{x}
    \frac{d\mathcal{F}}{dx},
    \label{eq:dimensionless-total-density}
\end{equation}
%
\begin{equation}
    \pi_r(x)
    =
    \widehat{\pi}(x)
    +
    \mathcal{F}(x)
    \left[
        \frac{1}{x^{2}}
        +
        \frac{2}{1+x^{2}}
    \right],
    \label{eq:dimensionless-radial-pressure}
\end{equation}
%
and
%
\begin{align}
    \pi_\perp(x)
    &=
    \widehat{\pi}(x)
    +
    \mathcal{F}(x)
    \frac{
        2+x^{2}
    }{
        (1+x^{2})^{2}
    }
    \nonumber\\
    &\quad
    +
    \frac{d\mathcal{F}}{dx}
    \frac{
        1+2x^{2}
    }{
        2x(1+x^{2})
    }.
    \label{eq:dimensionless-tangential-pressure}
\end{align}

The dimensionless mass function
%
\begin{equation}
    \overline{m}(x)
    =
    \frac{m(r)}{A}
\end{equation}
%
is
%
\begin{equation}
    \overline{m}(x)
    =
    \frac{
        x^{3}
        \left(
            1+q+qx^{2}
        \right)
    }{
        2\left(
            1+2x^{2}
        \right)
    }
    -
    \frac{x}{2}\mathcal{F}(x).
    \label{eq:dimensionless-mass}
\end{equation}

The dimensionless stellar surface \(x=x_R\) is determined by
%
\begin{equation}
    \pi_r(x_R)=0,
    \label{eq:dimensionless-surface}
\end{equation}
%
after which
%
\begin{equation}
    R=Ax_R,
    \qquad
    M=A\overline{m}(x_R).
    \label{eq:dimensional-mass-radius}
\end{equation}

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
\subsection{Model parameters and computational construction}
\label{subsection-computational-construction}
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

The model contains two parameters associated with the self-bound equation of
state,
%
\begin{equation}
    \left\{
        \eta,\rho_s
    \right\},
\end{equation}
%
and one dimensionless parameter associated with the Tolman IV seed geometry,
%
\begin{equation}
    q=\frac{A^{2}}{C^{2}}.
\end{equation}
%
For fixed values of \(\eta\), \(\rho_s\), and \(q\), a one-parameter sequence
of equilibrium stars can be generated by varying the central energy density
\(\rho_c\). The computational construction proceeds as follows:

\begin{enumerate}

    \item Specify the EoS parameters \(\eta\) and \(\rho_s\).

    \item Select a value of the seed-shape parameter \(q\), satisfying
    \(0<q<1\), and keep it fixed along the equilibrium sequence.

    \item Choose a central density \(\rho_c>\rho_s\).

    \item Determine \(A\) from
    Eq.~\eqref{eq:A-from-central-density} and calculate
    \(C=A/\sqrt{q}\).

    \item Construct the dimensionless parameters and seed functions
    \(\sigma_s\), \(\widehat{\varrho}(x)\), and
    \(\widehat{\pi}(x)\).

    \item Solve Eq.~\eqref{eq:dimensionless-deformation-equation} subject to
    the regular central behaviour
    \(\mathcal{F}(x)=\mathcal{O}(x^{2})\).

    \item Reconstruct the profiles
    \(\varrho(x)\), \(\pi_r(x)\), and \(\pi_\perp(x)\) from
    Eqs.~\eqref{eq:dimensionless-total-density}--
    \eqref{eq:dimensionless-tangential-pressure}.

    \item Locate the first positive root \(x_R\) of
    \(\pi_r(x)\). This determines the physical stellar surface.

    \item Compute the radius and total mass from
    Eq.~\eqref{eq:dimensional-mass-radius}.

    \item Determine the temporal normalization \(B\) using
    Eq.~\eqref{eq:model-B-matching}.

    \item Verify the consistency relation
    \[
        \pi_r(x)
        =
        \eta
        \left[
            \varrho(x)-\sigma_s
        \right]
    \]
    throughout the interior.

    \item Repeat the procedure for a range of central densities to construct
    the equilibrium relations
    \[
        M(\rho_c),
        \qquad
        R(\rho_c),
        \qquad
        M(R).
    \]

\end{enumerate}

The parameter \(q\) must remain fixed when varying \(\rho_c\) if the resulting
configurations are to be interpreted as a one-parameter equilibrium sequence
with the same equation of state and seed geometry. Different values of \(q\)
generate distinct families of anisotropic configurations. Its influence should
therefore be analysed separately, and a representative value may subsequently
be calibrated against an observed mass--radius pair or selected from the
physically acceptable parameter domain.

For general values of \(\eta\), the deformation equation may be solved
numerically using a regular central series as the initial condition. The formal
integral solution in Eq.~\eqref{eq:regular-deformation-solution} may be used to
check the numerical result. The cases \(\eta=1/3\) and \(\eta=1\) should also
be evaluated symbolically in order to determine whether Mathematica produces
closed analytical expressions or representations in terms of standard special
functions.

The output of this construction is the complete equilibrium background
%
\begin{equation}
    \left\{
        \nu(r),\,
        \lambda(r),\,
        \rho(r),\,
        P_r(r),\,
        P_\perp(r),\,
        \Delta(r),\,
        m(r)
    \right\},
    \label{eq:complete-equilibrium-background}
\end{equation}
%
which constitutes the starting point for the subsequent analysis of physical
acceptability and radial pulsations.




\section{Discussion and conclusions}

\begin{thebibliography}{00}
\bibitem{camenzind2007compact} M. Camenzind, \textit{Compact Objects in Astrophysics}, Springer (2007)

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
% BOOKS AND GENERAL COMPACT-STAR PHYSICS
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

\bibitem{glendenning2000compact}
N. K. Glendenning,
\textit{Compact Stars: Nuclear Physics, Particle Physics, and General Relativity},
2nd ed., Springer, New York (2000).

\bibitem{haensel2007neutron}
P. Haensel, A. Y. Potekhin and D. G. Yakovlev,
\textit{Neutron Stars 1: Equation of State and Structure},
Astrophysics and Space Science Library, Vol. 326, Springer, New York (2007).

\bibitem{shapiro1983implications}
S. L. Shapiro and S. A. Teukolsky,
\textit{Black Holes, White Dwarfs, and Neutron Stars:
The Physics of Compact Objects},
Wiley, New York (1983).

\bibitem{lattimer2016equation}
J. M. Lattimer and M. Prakash,
\textit{The Equation of State of Hot, Dense Matter and Neutron Stars},
Phys. Rep. \textbf{621}, 127--164 (2016).

\bibitem{weber2005strange}
F. Weber,
\textit{Strange Quark Matter and Compact Stars},
Prog. Part. Nucl. Phys. \textbf{54}, 193--288 (2005).


%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
% OBSERVATIONAL CONSTRAINTS ON COMPACT STARS
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

\bibitem{demorest2010two}
P. B. Demorest, T. Pennucci, S. M. Ransom, M. S. E. Roberts and
J. W. T. Hessels,
\textit{A Two-Solar-Mass Neutron Star Measured Using Shapiro Delay},
Nature \textbf{467}, 1081--1083 (2010).

\bibitem{antoniadis2013massive}
J. Antoniadis et al.,
\textit{A Massive Pulsar in a Compact Relativistic Binary},
Science \textbf{340}, 448--450 (2013).

\bibitem{cromartie2020relativistic}
H. T. Cromartie et al.,
\textit{Relativistic Shapiro Delay Measurements of an Extremely Massive
Millisecond Pulsar},
Nat. Astron. \textbf{4}, 72--76 (2020).

\bibitem{miller2021radius}
M. C. Miller et al.,
\textit{The Radius of PSR J0740+6620 from NICER and XMM-Newton Data},
Astrophys. J. Lett. \textbf{918}, L28 (2021).

\bibitem{riley2021radius}
T. E. Riley et al.,
\textit{A NICER View of the Massive Pulsar PSR J0740+6620 Informed by
Radio Timing and XMM-Newton Spectroscopy},
Astrophys. J. Lett. \textbf{918}, L27 (2021).

\bibitem{abbott2018gw170817}
B. P. Abbott et al.,
\textit{GW170817: Measurements of Neutron Star Radii and Equation of State},
Phys. Rev. Lett. \textbf{121}, 161101 (2018).


%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
% STRANGE QUARK MATTER AND SELF-BOUND COMPACT STARS
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

\bibitem{bodmer1971collapsed}
A. R. Bodmer,
\textit{Collapsed Nuclei},
Phys. Rev. D \textbf{4}, 1601--1606 (1971).

\bibitem{witten1984cosmic}
E. Witten,
\textit{Cosmic Separation of Phases},
Phys. Rev. D \textbf{30}, 272--285 (1984).

\bibitem{farhi1984strange}
E. Farhi and R. L. Jaffe,
\textit{Strange Matter},
Phys. Rev. D \textbf{30}, 2379--2390 (1984).

\bibitem{alcock1986strange}
C. Alcock, E. Farhi and A. Olinto,
\textit{Strange Stars},
Astrophys. J. \textbf{310}, 261--272 (1986).

\bibitem{haensel1986strange}
P. Haensel, J. L. Zdunik and R. Schaeffer,
\textit{Strange Quark Stars},
Astron. Astrophys. \textbf{160}, 121--128 (1986).

\bibitem{zdunik2000strange}
J. L. Zdunik,
\textit{Strange Stars: Linear Approximation of the Equation of State and
Maximum QPO Frequency},
Astron. Astrophys. \textbf{359}, 311--315 (2000).

\bibitem{alford2013generic}
M. G. Alford, S. Han and M. Prakash,
\textit{Generic Conditions for Stable Hybrid Stars},
Phys. Rev. D \textbf{88}, 083013 (2013).

\bibitem{alford2015quark}
M. G. Alford, G. F. Burgio, S. Han, G. Taranto and D. Zappalà,
\textit{Constraining and Applying a Generic High-Density Equation of State},
Phys. Rev. D \textbf{92}, 083002 (2015).

\bibitem{chodos1974new}
A. Chodos, R. L. Jaffe, K. Johnson, C. B. Thorn and V. F. Weisskopf,
\textit{New Extended Model of Hadrons},
Phys. Rev. D \textbf{9}, 3471--3495 (1974).


%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
% PRESSURE ANISOTROPY IN COMPACT OBJECTS
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

\bibitem{bowers1974anisotropic}
R. L. Bowers and E. P. T. Liang,
\textit{Anisotropic Spheres in General Relativity},
Astrophys. J. \textbf{188}, 657--665 (1974).

\bibitem{ruderman1972pulsars}
M. Ruderman,
\textit{Pulsars: Structure and Dynamics},
Annu. Rev. Astron. Astrophys. \textbf{10}, 427--476 (1972).

\bibitem{canuto1977quantizing}
V. Canuto and J. Ventura,
\textit{Quantizing Magnetic Fields in Astrophysics},
Fundam. Cosmic Phys. \textbf{2}, 203--353 (1977).

\bibitem{herrera1997local}
L. Herrera and N. O. Santos,
\textit{Local Anisotropy in Self-Gravitating Systems},
Phys. Rep. \textbf{286}, 53--130 (1997).

\bibitem{ivanov2002static}
B. V. Ivanov,
\textit{Maximum Bounds on the Surface Redshift of Anisotropic Stars},
Phys. Rev. D \textbf{65}, 104011 (2002).

\bibitem{doneva2012nonradial}
D. D. Doneva and S. S. Yazadjiev,
\textit{Non-Radial Oscillations of Anisotropic Neutron Stars in the
Cowling Approximation},
Phys. Rev. D \textbf{85}, 124023 (2012).

\bibitem{deb2021anisotropic}
D. Deb, B. Mukhopadhyay and F. Weber,
\textit{Effects of Anisotropy on Strongly Magnetized Neutron and
Strange Quark Stars in General Relativity},
Astrophys. J. \textbf{922}, 149 (2021).

\bibitem{dev2002anisotropic}
K. Dev and M. Gleiser,
\textit{Anisotropic Stars: Exact Solutions},
Gen. Relativ. Gravit. \textbf{34}, 1793--1818 (2002).

\bibitem{dev2003anisotropic}
K. Dev and M. Gleiser,
\textit{Anisotropic Stars II: Stability},
Gen. Relativ. Gravit. \textbf{35}, 1435--1457 (2003).

\bibitem{horvat2011radial}
D. Horvat, S. Ilijić and A. Marunović,
\textit{Radial Pulsations and Stability of Anisotropic Stars with a
Quasi-Local Equation of State},
Class. Quantum Grav. \textbf{28}, 025009 (2011).

\bibitem{arbanil2016anisotropic}
J. D. V. Arbañil and M. Malheiro,
\textit{Radial Stability of Anisotropic Strange Quark Stars},
J. Cosmol. Astropart. Phys. \textbf{11}, 012 (2016).

\bibitem{arbanil2023tidal}
J. D. V. Arbañil, C. V. Flores, C. H. Lenzi and J. M. Z. Pretel,
\textit{Fluid Pulsation Modes and Tidal Deformability of Anisotropic
Strange Stars in Light of the GW170817 Event},
Phys. Rev. D \textbf{107}, 124016 (2023).


%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
% CLASSICAL METHODS FOR RELATIVISTIC STELLAR SOLUTIONS
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

\bibitem{tolman1939static}
R. C. Tolman,
\textit{Static Solutions of Einstein's Field Equations for Spheres of Fluid},
Phys. Rev. \textbf{55}, 364--373 (1939).

\bibitem{buchdahl1959general}
H. A. Buchdahl,
\textit{General Relativistic Fluid Spheres},
Phys. Rev. \textbf{116}, 1027--1034 (1959).

\bibitem{lake2003generating}
K. Lake,
\textit{All Static Spherically Symmetric Perfect-Fluid Solutions of
Einstein's Equations},
Phys. Rev. D \textbf{67}, 104015 (2003).

\bibitem{herrera2018new}
L. Herrera,
\textit{New Definition of Complexity for Self-Gravitating Fluid
Distributions: The Spherically Symmetric, Static Case},
Phys. Rev. D \textbf{97}, 044010 (2018).

\bibitem{maurya2019anisotropic}
S. K. Maurya and F. Tello-Ortiz,
\textit{Generalized Relativistic Anisotropic Compact Star Models by
Gravitational Decoupling},
Eur. Phys. J. C \textbf{79}, 85 (2019).


%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
% GRAVITATIONAL DECOUPLING AND MINIMAL GEOMETRIC DEFORMATION
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

\bibitem{ovalle2008searching}
J. Ovalle,
\textit{Searching Exact Solutions for Compact Stars in Braneworld:
A Conjecture},
Mod. Phys. Lett. A \textbf{23}, 3247--3263 (2008).

\bibitem{ovalle2017decoupling}
J. Ovalle,
\textit{Decoupling Gravitational Sources in General Relativity:
From Perfect to Anisotropic Fluids},
Phys. Rev. D \textbf{95}, 104019 (2017).

\bibitem{ovalle2018anisotropic}
J. Ovalle, R. Casadio, R. da Rocha and A. Sotomayor,
\textit{Anisotropic Solutions by Gravitational Decoupling},
Eur. Phys. J. C \textbf{78}, 122 (2018).

\bibitem{ovalle2019extended}
J. Ovalle,
\textit{Decoupling Gravitational Sources in General Relativity:
The Extended Case},
Phys. Lett. B \textbf{788}, 213--218 (2019).

\bibitem{gabbanelli2018anisotropic}
L. Gabbanelli, Á. Rincón and C. Rubio,
\textit{Gravitational Decoupled Anisotropies in Compact Stars},
Eur. Phys. J. C \textbf{78}, 370 (2018).

\bibitem{contreras2018minimal}
E. Contreras and P. Bargueño,
\textit{Minimal Geometric Deformation in Asymptotically
(A-)dS Space-Times and the Isotropic Sector for a Polytropic Black Hole},
Eur. Phys. J. C \textbf{78}, 985 (2018).

\bibitem{telloortiz2020anisotropic}
G. Abellán, Á. Rincón, E. Fuenmayor and E. Contreras,
\textit{Anisotropic Interior Solution by Gravitational Decoupling
Based on a Non-Standard Anisotropy},
Eur. Phys. J. Plus \textbf{135}, 606 (2020).

\bibitem{leon2021gravitational}
P. León, E. Fuenmayor and E. Contreras,
\textit{Gravitational Cracking of General Relativistic Polytropes:
A Generalized Scheme},
Phys. Rev. D \textbf{104}, 044053 (2021).

\bibitem{santana2022integration}
D. Santana, E. Fuenmayor and E. Contreras,
\textit{Integration of the Lane--Emden Equation for Relativistic
Anisotropic Polytropes through Gravitational Decoupling:
A Novel Approach},
Eur. Phys. J. C \textbf{82}, 703 (2022).

\bibitem{andrade2024gravitational}
J. Andrade et al.,
\textit{Gravitational Decoupled Interior Solutions from
Kohler--Chao--Tikekar Cosmological Model},
Eur. Phys. J. C \textbf{84}, 533 (2024).


%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
% RELATIVISTIC RADIAL PULSATIONS AND STABILITY
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

\bibitem{chandrasekhar1964dynamical}
S. Chandrasekhar,
\textit{The Dynamical Instability of Gaseous Masses Approaching the
Schwarzschild Limit in General Relativity},
Astrophys. J. \textbf{140}, 417--433 (1964).

\bibitem{chandrasekhar1964stability}
S. Chandrasekhar,
\textit{A General Variational Principle Governing the Radial and
Non-Radial Oscillations of Gaseous Masses},
Astrophys. J. \textbf{139}, 664--674 (1964).

\bibitem{gondek1997radial}
D. Gondek, P. Haensel and J. L. Zdunik,
\textit{Radial Pulsations and Stability of Protoneutron Stars},
Astron. Astrophys. \textbf{325}, 217--227 (1997).

\bibitem{kokkotas1999quasi}
K. D. Kokkotas and B. G. Schmidt,
\textit{Quasi-Normal Modes of Stars and Black Holes},
Living Rev. Relativ. \textbf{2}, 2 (1999).

\bibitem{luz2024adiabatic}
P. Luz and S. Carloni,
\textit{Adiabatic Radial Perturbations of Relativistic Stars:
Analytic Solutions to an Old Problem},
Phys. Rev. D \textbf{110}, 084054 (2024).

\bibitem{vazquezflores2010radial}
C. Vásquez Flores and G. Lugones,
\textit{Radial Oscillations of Color Superconducting Self-Bound
Quark Stars},
Phys. Rev. D \textbf{82}, 063006 (2010).

\bibitem{panotopoulos2017radial}
G. Panotopoulos and I. Lopes,
\textit{Radial Oscillations of Strange Quark Stars Admixed with
Condensed Dark Matter},
Phys. Rev. D \textbf{96}, 083013 (2017).

\bibitem{jimenez2019radial}
J. C. Jiménez and E. S. Fraga,
\textit{Radial Oscillations of Quark Stars from Perturbative QCD},
Phys. Rev. D \textbf{100}, 114041 (2019).

\bibitem{bora2021radial}
J. Bora and U. D. Goswami,
\textit{Radial Oscillations and Gravitational Wave Echoes of Strange
Stars for Various Equations of State},
Mon. Not. R. Astron. Soc. \textbf{502}, 1557--1568 (2021).

\bibitem{mohanty2024unstable}
S. R. Mohanty, S. Ghosh and B. Kumar,
\textit{Unstable Anisotropic Neutron Stars:
Probing the Limits of Gravitational Collapse},
Phys. Rev. D \textbf{109}, 123039 (2024).



```latex
\bibitem{zeldovich1962ultrahigh}
Ya. B. Zel'dovich,
\textit{The Equation of State at Ultrahigh Densities and Its Relativistic
Limitations},
Sov. Phys. JETP \textbf{14}, 1143--1147 (1962).

\bibitem{rhoades1974maximum}
C. E. Rhoades, Jr. and R. Ruffini,
\textit{Maximum Mass of a Neutron Star},
Phys. Rev. Lett. \textbf{32}, 324--327 (1974).

\bibitem{harko2002maximum}
T. Harko and K. S. Cheng,
\textit{Maximum Mass and Radius of Strange Stars in the Linear Approximation
of the Equation of State},
Astron. Astrophys. \textbf{385}, 947--950 (2002).

\bibitem{lugones2002cfl}
G. Lugones and J. E. Horvath,
\textit{Color-Flavor Locked Strange Matter},
Phys. Rev. D \textbf{66}, 074017 (2002).
```


\end{thebibliography}

\end{document}
% end of file template.tex


